Statistical mechanics of dimers on quasiperiodic Ammann-Beenker tilings

We study classical dimers on two-dimensional quasiperiodic Ammann-Beenker (AB) tilings. Despite the lack of periodicity we prove that each infinite tiling admits 'perfect matchings' in which every vertex is touched by one dimer. We introduce an auxiliary 'AB$^*$' tiling obtained from the AB tiling by deleting all 8-fold coordinated vertices. The AB$^*$ tiling is again two-dimensional, infinite, and quasiperiodic. The AB$^*$ tiling has a single connected component, which admits perfect matchings. We find that in all perfect matchings, dimers on the AB$^*$ tiling lie along disjoint one-dimensional loops and ladders, separated by 'membranes', sets of edges where dimers are absent. As a result, the dimer partition function of the AB$^*$ tiling factorizes into the product of dimer partition functions along these structures. We compute the partition function and free energy per edge on the AB$^*$ tiling using an analytic transfer matrix approach. Returning to the AB tiling, we find that membranes in the AB$^*$ tiling become 'pseudomembranes', sets of edges which collectively host at most one dimer. This leads to a remarkable discrete scale-invariance in the matching problem. The structure suggests that the AB tiling should exhibit highly inhomogenous and slowly decaying connected dimer correlations. Using Monte Carlo simulations, we find evidence supporting this supposition in the form of connected dimer correlations consistent with power law behaviour. Within the set of perfect matchings we find quasiperiodic analogues to the staggered and columnar phases observed in periodic systems.

==> letterToeditor.txt <==
Dear Editor,
 
We thank the referees for their very positive evaluation of our paper, and their unanimous recommendation to publish it in Phys Rev B. 

We have addressed the comments from Referee 3, and below we list the changes made in response to each. We thank them for their thorough reading of our paper.

Comment 1:  "The first paragraph of the introduction speaks about the quantum
dimer model, but the bulk of the paper concerns the classical one.
There are mentions of the quantum model on the AB tiling, and some of
the groundwork for its analysis is laid, but this paper really is
about classical dimer coverings of the AB tiling. There are many
motivations for studying the classical model, and it seems to me that
the first paragraph should be about the classical model, rather than
the quantum (the discussion of which would fit very well in a
subsequent paragraph)."

Response 1:  We agree with the referee that the first paragraph of the introduction should discuss the classical dimer model. We have made the necessary changes (and explained why understanding the classical model is important for the quantum problem).

Comment 2:  "In the introduction, it is stated that the Pfaffian techniques "do
not provide especially transparent physical insight". I am not
entirely convinced this is a fair statement: the Pfaffian methods show
that the dimer matching problem maps to a free Fermion system on the
lattice. This observation is rich in consequences and interpretations."

Response 2: We have removed this statement, and mentioned the link to free fermion systems. Our reason for avoiding the Pfaffian technique is technical: it is not clear how to deal analytically with non-periodic systems. 


Comment 3: ``A perfect dimer matching, as is stated in the abstract and the
introduction, is a configuration of dimers in which every vertex
touches exactly one dimer. However, in section III, the definition
seems to be changed to having a zero monomer density. As far as I
understood, the proof in this section could easily be tweaked to show
that there are no monomers, not just a vanishing density of them. Am I
mistaken? If I am mistaken, this might be an issue, since if I have
understood correctly, in the rest of the paper, it is important that
no monomers exist, not just that there is a finite density of them."

Response 3: It is not possible to show that every infinite tiling hosts exactly
zero monomers --- for example, some infinite tilings can be argued to have at least one monomer based on symmetries of the tiling (we added an example in the edited manuscript text). The exact statement is that the density vanishes in the thermodynamic limit. 

However, such an O(1) number of monomers is really a consequence of how boundaries are terminated. This is not peculiar; even on a square lattice, certain open boundary conditions enforce monomers. Lx \times Ly lattices with both Lx and Ly odd will always host a single monomer. For large samples, observables in such systems are indistinguishable  from those in which there are no monomers.
In an infininte system, a vanishing density of monomers at each site implies that an O(1) number of total monomers do not affect any observables.  

We have now added a discussion in the introduction explaining why a vanishing density of monomers is a reasonable generalisation of the definition of perfect matchings to infinite graphs. Further we provide comments in line with those above in Sec. IIIA, explaining why this small number of monomers doesn't effect the results of the following sections.

Comment 4:  In Figure 16, it seems that the exponent is still changing on the
right of the graph. Is that a boundary effect? Perhaps a clarification
on this would be helpful.

Response 4: We have clarified, in the caption and the text, that it is indeed a boundary effect.


Comment 5: In Figure 17, the correlation functions plateau to a non-zero value,
but my understanding from the text was that beyond a certain distance,
these correlations should drop to 0. Perhaps it would be helpful to
clear this up.

Response 5:  We argued, using the elementary star of 17 vertices and the idea of effective matching problems at different scales, that we expect dimer correlations to be cutoff by lengthscales set by the pseudomembranes. For the elementary star itself, the dimer correlations drop exactly to zero outside the pseudomembrane --- but this only provides a guiding principle to understand the lengthscales associated with the correlation decay in larger regions. So while the correlation function suffers a significant drop at the cut-off lengthscale, it does not drop exactly to zero. We have now added a line in the text explaining this.


Comment 6:  I was a bit surprised that the title does not mention the AB tiling.
After all, the entire paper is about this graph, and talks only
briefly about other quasiperiodic tilings.

Response 6: We have followed the referee's suggestion and changed the title to 'Statistical mechanics of dimers on the quasiperiodic Ammann-Beenker tiling'.


Comment 7: In addition, I have a few questions about the future research being
done on this model (I am not suggesting that these questions be
addressed in this paper, I am just curious). Can the number of perfect
matchings be computed? (There is an appendix on this question for the
AB* tiling, but I didn't see this discussed for the AB.) Given the
scaling of this system, I wonder if it can be studied by a
renormalization group technique to compute the exponent of the
algebraic decay of correlations?

Response 7: We have found it to be challenging to exactly enumerate the number of matchings in the AB tiling. As noted, we can construct a transfer matrix calculation for enumeration on the AB* tiling. The scale symmetry suggests that a similar calculation might exist for the full tiling, but this requires finding a way accurately renormalize the matrix weights to account for enumerations at the next scale. So far, we have not managed to do this exactly. However, we have followed the referee's line of thought using more standard RG methods, one using Machine Learning and other Monte Carlo Renormalisation Group, and we expect these preprints to be posted shortly.



